Quasi-Concavity for Gaussian Multicast Relay Channels

Standard upper and lower bounds on the capacity of relay channels are cut-set (CS), decode-forward (DF), and quantize-forward (QF) rates. For real additive white Gaussian noise (AWGN) multicast relay channels with one source node and one relay node, these bounds are shown to be quasi-concave in the receiver signal-to-noise ratios and the squared source-relay correlation coefficient. Furthermore, the CS rates are shown to be quasi-concave in the relay position for a fixed correlation coefficient, and the DF rates are shown to be quasi-concave in the relay position. The latter property characterizes the optimal relay position when using DF.

==> nodes.dat <==
x	y	sx	sy	r1x	r1y	r2x	r2y	
10	0	0	0	4.7	4.7	5	5
0	10
7	4
3	8
10	10
